The recent star formation histories of nearby galaxies on resolved scales

Star formation histories (SFHs) of galaxies are affected by a variety of factors, both external (field vs. cluster/group) and internal (presence of a bar and AGN, morphological type). In this work, we extend our previous study and apply the <SFR5>/<SFR200> metric to a sample of eleven nearby galaxies with MUSE observations. Based on a combination of H$\alpha$ and UV photometry, <SFR5>/<SFR200> is sensitive to star formation timescales of ~5-200 Myr and therefore measures the present-day rate of change in the star formation rate, dSFR/dt. Within this limited galaxy sample, we do not observe systematic variations between the global value of <SFR5>/<SFR200> and the presence of an active galactic nucleus, stellar bar, nor with group or cluster membership. Within some of the individual galaxies, we however observe significant differences in <SFR5>/<SFR200> between the arm and interarm regions. In half of the galaxies, the recent SFH of both arm and interarm regions has been very similar. However, in the galaxies with higher bulge-to-total light ratios and earlier morphological type, the SFR is declining more rapidly in the interarm regions. This decline in SFR is not a result of low molecular gas surface density or a decrease in the star formation efficiency, implying that other factors are responsible for this SFR decrease.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
